Partial Tidal Disruption Events by Intermediate-mass Black Holes in Supermassive and Intermediate-mass Black Hole Binaries

In the centers of galaxies, stars that orbit supermassive black hole binaries (SMBHBs) can undergo tidal disruptions due to the Lidov-Kozai mechanism. Nevertheless, most previous researches have predominantly focused on full tidal disruption events (FTDEs). In this study, we employ N-body simulations to investigate partial tidal disruption events (PTDEs) induced by intermediate-mass black holes (IMBHs) in SMBH-IMBH binaries, taking into account consideration the IMBH's mass, semi-major axis, and eccentricity of the outer orbit. Our findings indicate that, in comparison to FTDEs, the majority of tidal disruption events are actually PTDEs. Furthermore, we find that a significant number of stars experiencing partial disruption ultimately get captured by the IMBH, potentially leading to repeating flares. By comparing the period of the periodic eruptions observed in ASASSN-14ko, we find that PTDEs in a specific SMBH-IMBH binary system can align with the observed period if the SMBH has a mass of $10^7\rm{\ M_\odot}$, the IMBH has a mass smaller than approximately $10^5\rm{\ M_\odot}$, the eccentricity of the SMBH-IMBH binary exceeds approximately $0.5$, and the semi-major axis of the SMBH-IMBH binary is larger than approximately $0.001\rm{\ pc}$. Moreover, our model effectively accounts for the observed period derivative for ASASSN-14ko ($\dot{P}=-0.0026\pm 0.0006$), and our results also imply that some quasi-periodic eruptions may be attributed to PTDEs occurring around SMBH-IMBH binaries.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
